"Perchance to dream?": Assessing effect of dispersal strategies on the fitness of expanding populations

Unraveling patterns of animals' movements is important for understanding the fundamental basics of biogeography, tracking range shifts resulting from climate change, predicting and preventing biological invansions. Many researchers have modeled animals' dispersal studying their behavior under the assumptions of some movement strategies pre-determined or affected by some external factor(s) but none of them have compared the efficiency of different dispersal strategies in providing population survival and fitness. We hypothesize that 1) successful expansion could result from some evolutionary stable strategy (ESS) and 2) such strategy could be based particularly on deferred gain, when animals invest in travel to reach some high-quality habitat ("habitat of dream"). Using simulation model we compare the ecological success of three strategies: i) "Smart" - choosing the locally optimal cell; ii) "Random" - random movement between cells without taking into account the quality of the environment; iii) "Dreamer" - movements that aims to find "a habitat of dream" with quality much higher than that of the initial and neighboring cells. The population fitness was measured as survival rate, dispersal distance, accumulated energy and quality of settled habitat. The most general conclusion is that while survival and wealth of the population is affected presumably by overall habitat quality, the dispersal depends mainly on the behavioral strategy. The "Dreamer" strategy or the strategy of deferred gain belongs to the Pareto frontier in the Fitness$\times$Dispersal space but only in optimal and suboptimal habitat and in the relatively mild climate.

==> Article Markov Ivanko/pics/pareto_aver_bad.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_aver_bad.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{122.04999695bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84104875)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/pareto_aver_bad.pdf}}%
    \put(0.07030725,0.37099549){\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{EQ}_{NA}$}}}}%
    \put(0.88004506,0.05907415){\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{D}_{NA}$}}}%
  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/pareto_aver_good.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_aver_good.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{116.44999709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86646629)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/pareto_aver_good.pdf}}%
%    \put(0.08867325,0.3810219){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{EQ}}}}%
%    \put(0.10722198,0.47067411){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{A}}}}%
%    \put(0.86466295,0.04242164){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.91206526,0.02387291){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{A}}}%

    \put(0.03030725,0.37099549){\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{EQ}_{NA}$}}}}%
    \put(0.94004506,0.015907415){\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{D}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/pareto_aver_norm.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_aver_norm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{115.19999712bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84765625)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/pareto_aver_norm.pdf}}%
%    \put(0.08755208,0.36484375){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{EQ}}}}%
%    \put(0.10630208,0.45546875){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{A}}}}%
%    \put(0.88940972,0.04713542){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.93732639,0.02838542){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{A}}}%

    \put(0.06030725,0.37099549){\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{EQ}_{NA}$}}}}%
    \put(0.92204506,0.0505907415){\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{D}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/pareto_sum_bad.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_sum_bad.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{122.69999693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82233089)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/pareto_sum_bad.pdf}}%
%    \put(0.10665037,0.35240424){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{EQ}}}}%
%    \put(0.12428688,0.43748981){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{S}}}}%
%    \put(0.88182559,0.08109209){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.92681337,0.06348818){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{S}}}%

    \put(0.07030725,0.37099549){\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{EQ}_{NS}$}}}}%
    \put(0.88004506,0.05907415){\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{D}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/pareto_sum_good.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_sum_good.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{120.79999698bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8352649)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/pareto_sum_good.pdf}}%
%    \put(0.11031457,0.37326159){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{EQ}}}}%
%    \put(0.12822848,0.45968543){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{S}}}}%
%    \put(0.90678808,0.03269868){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.95248344,0.01481788){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{S}}}%

    \put(0.07030725,0.37099549){\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{EQ}_{NS}$}}}}%
    \put(0.92504506,0.02743907415){\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{D}_{NS}$}}}%


  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/pareto_sum_norm.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto_sum_norm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{123.29999692bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81832928)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/pareto_sum_norm.pdf}}%
%    \put(0.10690998,0.36569343){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{EQ}}}}%
%    \put(0.124412,0.45036496){\color[rgb]{0.49803922,0.49803922,0.49803922}\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{S}}}}%
%    \put(0.88726683,0.13738848){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.93203569,0.11987024){\color[rgb]{0.49803922,0.49803922,0.49803922}\makebox(0,0)[lb]{\smash{S}}}%

    \put(0.07030725,0.37099549){\rotatebox{90.00000252}{\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{EQ}_{NS}$}}}}%
    \put(0.88004506,0.05907415){\makebox(0,0)[lb]{\smash{\scriptsize $\mathbf{D}_{NS}$}}}%


  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_all_aver_bad.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'aver_bad.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{134.64999663bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97697735)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_all_aver_bad.pdf}}%
%    \put(0.48629781,0.90880059){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.88072781,0.48510954){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48518381,0.06164129){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(0.07757891,0.48510954){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48629781,0.90880059){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.88072781,0.48510954){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48518381,0.06164129){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.0501491,0.48870667){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%


  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_all_aver_good.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'aver_good.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{130.49999674bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.98007663)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_all_aver_good.pdf}}%
%    \put(0.49969349,0.9091954){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.89386973,0.48505747){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.49862069,0.06099617){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(0.09089655,0.48505747){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.49221021,0.91093576593){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.909050123,0.4860870667){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.4911666,0.0708172195){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.0501491,0.48870667){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%


  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_all_aver_norm.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'aver_norm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{133.59999666bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97305389)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_all_aver_norm.pdf}}%
%    \put(0.46407186,0.89266467){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.84131737,0.48592814){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.4629491,0.07926647){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(0.07226048,0.48592814){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.46407186,0.89266467){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.84131737,0.48592814){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.4629491,0.07926647){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.0501491,0.48870667){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_all_sum_bad.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sum_bad.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.1499966bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.96988615)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_all_sum_bad.pdf}}%
    \put(0.47300771,0.87792876){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.86081528,0.46140286){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.47212633,0.04487697){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.07057125964,0.46140286){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_all_sum_good.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sum_good.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{134.14999665bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03466269)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_all_sum_good.pdf}}%
    \put(0.49221021,0.91093576593){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.909050123,0.4860870667){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.4911666,0.0708172195){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.0501491,0.48870667){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

%    \put(0.47300771,0.87792876){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
%    \put(0.86081528,0.46140286){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
%    \put(0.47212633,0.04487697){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
%    \put(-0.07057125964,0.46140286){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%


  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_all_sum_norm.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sum_norm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{131.04999672bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.03548264)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_all_sum_norm.pdf}}%
%    \put(0.49576498,0.91285769){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.89446776,0.48454788){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.49484929,0.05600916){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(0.08245708,0.48454788){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.49221021,0.91093576593){\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.909050123,0.4860870667){\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.4911666,0.0708172195){\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.0501491,0.48870667){\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%


  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_bad_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_bad_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.74135656bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06189973)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_bad_all.pdf}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%
  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_bad_dream.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_bad_dream.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{107.1513567bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06512899)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_bad_dream.pdf}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

%    \put(0.4828958,1.01127975){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95213856,0.5057332){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48177589,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00406022,0.5057332){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_bad_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_bad_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{106.47935671bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06574664)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_bad_rand.pdf}}%
%    \put(0.48273151,1.01155755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95183651,0.50573182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48160453,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00408585,0.50573182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%
  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_bad_smart.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_bad_smart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{108.56735666bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0645006)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_bad_smart.pdf}}%
%    \put(0.48319257,1.01135369){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.9527628,0.50586106){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48208727,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00400727,0.50586106){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_good_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_good_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.0133566bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06311547)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_good_all.pdf}}%
%    \put(0.48358992,1.01113957){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.9538036,0.50543466){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48223873,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00391898,0.50543466){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_good_dream.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_good_dream.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{108.46935666bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06454044)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_good_dream.pdf}}%
%    \put(0.4831866,1.01134551){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95272012,0.50576495){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48189592,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00401089,0.50576495){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_good_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_good_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{104.07335677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06732424)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_good_rand.pdf}}%
%    \put(0.48259172,1.01188239){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95072305,0.50589315){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48124651,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00418031,0.50589315){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_good_smart.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_good_smart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{105.56335674bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06637398)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_good_smart.pdf}}%
%    \put(0.48260061,1.01171468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95141858,0.50585734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48146385,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.0041213,0.50585734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_norm_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_norm_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{110.12735662bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06358693)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_norm_all.pdf}}%
%    \put(0.48352146,1.01119286){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95343194,0.50559643){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.4822502,-0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.0039505,0.50559643){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_norm_dream.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_norm_dream.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{106.78935671bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.07257896)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_norm_dream.pdf}}%
%    \put(0.47936369,1.01854717){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95197632,0.56073002){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.47823998,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00407399,0.56073002){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_norm_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_norm_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{109.21135664bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06431608)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_norm_rand.pdf}}%
%    \put(0.48340156,1.01134168){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95304135,0.50562506){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48211964,-0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00398364,0.50562506){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_aver_norm_smart.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_aver_norm_smart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.1213568bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06767425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_aver_norm_smart.pdf}}%
%    \put(0.4824698,1.01172057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95026813,0.5058118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.4810152,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.0042189,0.5058118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NA}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NA}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NA}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_bad_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_bad_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{112.74135656bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06189973)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_bad_all.pdf}}%
%    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_bad_dream.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_bad_dream.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{107.1513567bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06512899)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_bad_dream.pdf}}%
%    \put(0.4828958,1.01127975){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95213856,0.5057332){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48177589,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00406022,0.5057332){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_bad_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_bad_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{106.47935671bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06574664)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_bad_rand.pdf}}%
%    \put(0.48273151,1.01155755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95183651,0.50573182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48160453,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00408585,0.50573182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_bad_smart.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_bad_smart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{108.56735666bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.0645006)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_bad_smart.pdf}}%
%    \put(0.48319257,1.01135369){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.9527628,0.50586106){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48208727,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00400727,0.50586106){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_good_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_good_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{111.0133566bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06311547)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_good_all.pdf}}%
%    \put(0.48358992,1.01113957){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.9538036,0.50543466){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48223873,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00391898,0.50543466){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_good_dream.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_good_dream.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{108.46935666bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06454044)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_good_dream.pdf}}%
%    \put(0.4831866,1.01134551){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95272012,0.50576495){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48189592,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00401089,0.50576495){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_good_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_good_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{104.07335677bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06732424)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_good_rand.pdf}}%
%    \put(0.48259172,1.01188239){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95072305,0.50589315){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48124651,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00418031,0.50589315){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_good_smart.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_good_smart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{105.56335674bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06637398)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_good_smart.pdf}}%
%    \put(0.48260061,1.01171468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95141858,0.50585734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48146385,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.0041213,0.50585734){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_norm_all.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_norm_all.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{110.12735662bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06358693)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_norm_all.pdf}}%
%    \put(0.48352146,1.01119286){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95343194,0.50559643){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.4822502,-0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.0039505,0.50559643){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_norm_dream.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_norm_dream.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{106.78935671bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.07257896)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_norm_dream.pdf}}%
%    \put(0.47936369,1.01854717){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95197632,0.56073002){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.47823998,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00407399,0.56073002){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%
    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_norm_rand.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_norm_rand.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{109.21135664bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06431608)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_norm_rand.pdf}}%
%    \put(0.48340156,1.01134168){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95304135,0.50562506){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.48211964,-0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.00398364,0.50562506){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%


==> Article Markov Ivanko/pics/radar_sum_norm_smart.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'radar_sum_norm_smart.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.1213568bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.06767425)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pics/radar_sum_norm_smart.pdf}}%
%    \put(0.4824698,1.01172057){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{S}}}%
%    \put(0.95026813,0.5058118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{D}}}%
%    \put(0.4810152,0){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{E}}}%
%    \put(-0.0042189,0.5058118){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Q}}}%

    \put(0.48387692,1.01072047){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{S}$}}}%
    \put(0.95451165,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{D}_{NS}$}}}%
    \put(0.48281253,0){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{E}_{NS}$}}}%
    \put(-0.15385891,0.50531589){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[lb]{\smash{$\mathbf{Q}_{NS}$}}}%

  \end{picture}%
\endgroup%

